An Unsupervised Probability Model for Speech-to-Translation Alignment of Low-Resource Languages

For many low-resource languages, spoken language resources are more likely to be annotated with translations than with transcriptions. Translated speech data is potentially valuable for documenting endangered languages or for training speech translation systems. A first step towards making use of such data would be to automatically align spoken words with their translations. We present a model that combines Dyer et al.'s reparameterization of IBM Model 2 (fast-align) and k-means clustering using Dynamic Time Warping as a distance metric. The two components are trained jointly using expectation-maximization. In an extremely low-resource scenario, our model performs significantly better than both a neural model and a strong baseline.

==> tikzpic/scatter.txt <==
3 23.86 a
10 39.42 a
11 34.61 a
13 39.39 a
14 22.6 a
15 42.92 a
16 33.15 a
17 23.79 a
18 45.44 a
19 25.01 a
20 17.87 a
21 20.13 a
22 43.59 a
23 53.83 a
24 44.59 a
25 42.18 a
26 36.82 a
27 40.8 a
28 24.03 a
29 40.38 a
30 31.12 a
31 53.21 a
32 70.11 a
33 54.81 a
34 37.99 a
35 42.86 a
36 43.96 a
37 48.6 a
38 61.34 a
39 45.4 a
40 43.47 a
41 34.78 a
42 65.68 a
43 58.07 a
44 55.14 a
45 84.92 a
46 46.13 a
47 56.55 a
48 51.95 a
49 64.67 a
50 45.49 a
51 61.07 a
52 57.11 a
53 62.55 a
54 44.29 a
55 70.98 a
56 53.69 a
57 58.67 a
58 71.28 a
59 77.46 a
60 75.35 a
61 67.58 a
62 76.6 a
63 44.72 a
64 67.98 a
65 53.16 a
66 82.23 a
67 55.2 a
68 65.55 a
69 64.04 a
70 65.12 a
71 56.32 a
72 58.12 a
73 61.79 a
74 81.43 a
75 82.59 a
76 51.59 a
77 74.75 a
78 69.93 a
79 80.9 a
80 72.83 a
81 63.11 a
82 83.47 a
83 29.28 a
84 14.95 a
85 82.56 a
86 73.52 a
87 68.59 a
88 91.02 a
89 75.08 a
90 80.14 a
92 48.81 a
93 31.39 a
95 86.36 a
96 66.02 a
97 74.02 a
98 90.5 a
99 37.7 a
100 18.56 a
101 57.1 a
102 83.47 a
103 74.52 a
106 0.0 a
109 83.42 a
110 93.15 a
114 33.32 a
115 97.32 a
122 68.04 a
128 68.04 a
136 69.23 a


==> tikzpic/scatter.uniq.txt <==
128 0.680412371134 c
44 0.686567164179 c
46 0.583333333333 c
72 0.628571428571 c
46 0.718446601942 c
52 0.804347826087 c
77 0.973333333333 c
70 0.0 c
52 0.831460674157 c
43 0.788732394366 c
51 0.0 c
18 0.578947368421 c
55 0.8 c
44 0.857142857143 c
79 0.835978835979 c
82 0.987654320988 c
72 0.8 c
19 0.210526315789 c
51 0.0 c
93 0.512 c
73 0.491017964072 c
57 0.609625668449 c
65 0.771653543307 c
56 0.981818181818 c
11 0.379310344828 c
59 0.757894736842 c
71 0.797752808989 c
86 0.735294117647 c
122 0.680412371134 c
71 0.818181818182 c
56 0.4 c
22 0.628571428571 c
77 0.987179487179 c
59 0.866666666667 c
39 0.583333333333 c
55 0.696202531646 c
55 0.736842105263 c
48 0.0 c
47 0.0 c
67 0.372093023256 c
33 0.825 c
60 0.811881188119 c
52 0.96 c
46 0.105263157895 c
51 0.205128205128 c
51 0.871794871795 c
61 0.300751879699 c
31 0.826666666667 c
80 0.87323943662 c
44 0.318181818182 c
89 0.988636363636 c
36 0.727272727273 c
60 1.0 c
59 0.917431192661 c
73 0.832 c
44 0.826923076923 c
46 0.708333333333 c
95 0.863636363636 c
53 0.905982905983 c
85 0.87417218543 c
53 0.39603960396 c
56 0.0 c
49 0.74358974359 c
69 0.913907284768 c
51 0.948453608247 c
106 0.0 c
14 0.0 c
43 0.68253968254 c
38 0.541353383459 c
51 0.708860759494 c
81 0.608695652174 c
49 0.697247706422 c
51 0.583333333333 c
34 0.666666666667 c
30 0.0 c
41 0.418181818182 c
82 0.959064327485 c
47 0.930693069307 c
64 0.962406015038 c
3 0.0 c
87 0.3961352657 c
42 0.894736842105 c
15 0.555555555556 c
58 0.504347826087 c
66 0.95652173913 c
97 0.74025974026 c
83 0.543859649123 c
21 0.0 c
33 0.58407079646 c
37 0.450704225352 c
42 0.743362831858 c
89 0.844720496894 c
58 0.8 c
136 0.692307692308 c
73 0.622641509434 c
49 0.515151515152 c
56 0.728971962617 c
52 0.168674698795 c
61 0.929824561404 c
48 0.842105263158 c
30 0.571428571429 c
74 0.806451612903 c
78 0.96 c
79 0.946107784431 c
87 0.994219653179 c
56 0.388888888889 c
76 0.0 c
21 0.25 c
27 0.6 c
78 0.760975609756 c
43 0.924731182796 c
70 0.947368421053 c
27 0.0 c
35 0.813953488372 c
47 0.989247311828 c
58 0.966666666667 c
69 0.0 c
58 0.896551724138 c
45 0.8 c
13 0.393939393939 c
36 0.738095238095 c
51 0.653846153846 c
52 0.0 c
78 0.78125 c
45 0.989010989011 c
101 0.696774193548 c
34 0.9375 c
58 0.974789915966 c
38 0.76 c
98 0.905027932961 c
69 0.83950617284 c
115 0.973214285714 c
67 0.695652173913 c
110 1.0 c
28 0.0 c
62 0.487804878049 c
34 0.0 c
82 0.788461538462 c
81 0.875 c
79 0.871428571429 c
31 0.246575342466 c
71 0.0 c
33 0.255319148936 c
25 0.581395348837 c
76 0.762430939227 c
37 0.232558139535 c
110 0.960698689956 c
75 0.880597014925 c
99 0.377049180328 c
50 0.412698412698 c
72 0.368794326241 c
109 0.83422459893 c
76 0.642857142857 c
56 0.788461538462 c
79 0.770731707317 c
50 0.900900900901 c
90 0.837209302326 c
27 0.486486486486 c
41 0.493150684932 c
73 0.780748663102 c


==> tikzpic/scatter2.txt <==
3 0.238636367443 a
10 0.394275129258 b
11 0.346150496542 a
13 0.3939394 b
14 0.22605853098 a
15 0.429200247043 a
16 0.331571182632 a
17 0.237937756468 a
18 0.454467584345 a
19 0.250158541053 a
20 0.178782442797 a
21 0.201330082016 a
22 0.435900745557 a
23 0.538340625527 a
24 0.445952714264 a
25 0.421807188095 a
26 0.368258182133 a
27 0.408016897399 a
28 0.240301485502 a
29 0.403835232269 a
30 0.304374428216 a
31 0.532183048342 a
32 0.701127874608 a
33 0.548184725269 a
34 0.379964161864 a
35 0.428682347522 a
36 0.439632846203 a
37 0.486059548423 a
38 0.613413710838 a
39 0.45407793955 a
40 0.434732687641 a
41 0.347829779925 a
42 0.656877231684 a
43 0.580745376146 a
44 0.542858972914 a
45 0.849200321104 a
46 0.461391430837 a
47 0.565516684585 a
48 0.519539686041 a
49 0.646727540056 a
50 0.454904114228 a
51 0.610725841527 a
52 0.571161577262 a
53 0.625575397915 a
54 0.442928737748 a
55 0.709825096821 a
56 0.536972434427 a
57 0.586722398395 a
58 0.7128956223 a
59 0.774672683182 a
60 0.756025644286 a
61 0.675874586936 a
62 0.766006075985 a
63 0.447235045401 a
64 0.679894308036 a
65 0.531652296697 a
66 0.822397793553 a
67 0.552050899257 a
68 0.655513125018 a
69 0.640466853651 a
70 0.651295769757 a
71 0.563278939617 a
72 0.659154523667 a
73 0.617900090919 a
74 0.81430352843 a
75 0.825956114488 a
76 0.515941064265 a
77 0.747592511787 a
78 0.699356101896 a
79 0.809001956487 a
80 0.728339042119 a
81 0.63110578203 a
82 0.83478561482 a
83 0.292891118735 a
84 0.149528546556 a
85 0.825682584815 a
86 0.735294120294 b
87 0.685970561601 a
88 0.910232384706 b
89 0.750867937642 a
90 0.801463054554 a
92 0.488192971572 b
93 0.313971017923 a
95 0.863636365 b
96 0.660259161006 b
97 0.740259742857 b
98 0.905027933911 b
99 0.377049186557 b
100 0.185654016582 b
101 0.571099241208 a
102 0.834788147223 b
103 0.745274376225 b
106 9.9999999e-09 b
109 0.834224600588 b
110 0.931550429579 a
115 0.973214285982 b
122 0.68041237433 b
128 0.68041237433 b
136 0.692307695385 b


==> tikzpic/scatter3.txt <==
3 0.4772727325 b
10 0.394275129258 b
11 0.312990648588 b
14 0.339087795905 a
15 0.302844939794 b
16 0.331571182632 a
17 0.237937756468 a
18 0.392227692618 a
19 0.28979076592 b
20 0.178782442797 a
21 0.252216803191 a
22 0.387733074924 a
23 0.538340625527 a
24 0.445952714264 a
25 0.342013108123 a
26 0.368258182133 a
27 0.442407948741 a
28 0.480602968602 b
29 0.403835232269 a
30 0.313704499444 a
31 0.530407865855 a
32 0.701127874608 a
33 0.528348955879 b
34 0.263895616885 a
35 0.0434112105243 b
36 0.293107278328 a
37 0.5438308947 a
38 0.604097965627 a
39 0.410992808433 a
40 0.434732687641 a
41 0.275938799077 a
42 0.575790929239 a
43 0.449991950155 a
44 0.48537241467 a
45 0.758589975206 b
46 0.371454530084 a
47 0.540695537126 a
48 0.541425698119 a
49 0.644093149227 a
50 0.387605600149 a
51 0.763124141336 a
52 0.593992749021 a
53 0.612857469418 a
54 0.442928737748 a
55 0.675301981455 a
56 0.520395943163 a
57 0.580996580896 a
58 0.616582618901 a
59 0.74353346228 a
60 0.706053994444 a
61 0.706167770052 a
62 0.805749104204 a
63 0.447235045401 a
64 0.639535492808 a
65 0.451651881426 a
66 0.7553358211 a
67 0.564169766331 a
68 0.655513125018 a
69 0.724460404904 a
70 0.74010154915 a
71 0.637181130558 b
72 0.839252338056 b
73 0.566938536435 a
74 0.816920833597 a
75 0.798635664406 a
76 0.587208619263 a
77 0.592483246657 a
78 0.497277450872 a
79 0.746255598959 a
80 0.655888845231 a
81 0.520363738526 a
82 0.71937394416 a
83 0.209234942218 a
84 0.149528546556 a
85 0.777192984684 b
87 0.667556766107 b
88 0.910232384706 b
89 0.585057445849 a
90 0.76571680714 b
92 0.488192971572 b
93 0.115942037826 b
96 0.660259161006 b
100 0.185654016582 b
101 0.445424290124 b
102 0.834788147223 b
103 0.745274376225 b
110 0.833952599758 b

